Active Exploration for Robotic Manipulation

Robotic manipulation stands as a largely unsolved problem despite significant advances in robotics and machine learning in recent years. One of the key challenges in manipulation is the exploration of the dynamics of the environment when there is continuous contact between the objects being manipulated. This paper proposes a model-based active exploration approach that enables efficient learning in sparse-reward robotic manipulation tasks. The proposed method estimates an information gain objective using an ensemble of probabilistic models and deploys model predictive control (MPC) to plan actions online that maximize the expected reward while also performing directed exploration. We evaluate our proposed algorithm in simulation and on a real robot, trained from scratch with our method, on a challenging ball pushing task on tilted tables, where the target ball position is not known to the agent a-priori. Our real-world robot experiment serves as a fundamental application of active exploration in model-based reinforcement learning of complex robotic manipulation tasks.

==> data/ball-real_ca0r0/ours/mi_no_var_reward_test.csv <==
step,mean,std,mean_smooth,std_smooth
2029.0,3.785226133465767,5.304993277447094,7.517526489855837,7.593514847054903
2079.0,4.602010822296142,4.793462630970369,7.371750706477852,7.453512236250677
2129.0,6.603319349884987,7.557358584966335,7.3333291386482085,7.458704553686459
2179.0,9.40427618920803,6.783403035948945,7.4368764911762,7.424939477799584
2229.0,8.583593380451202,6.949359571048384,7.49421233563995,7.401160482462024
2279.0,9.594181993603707,9.233734291980086,7.599210818538137,7.492789172937927
2329.0,10.212736830115318,8.975480920429046,7.729887119116996,7.566923760312483
2379.0,16.01395273208618,5.43455146262276,8.144090399765455,7.460305145427997
2429.0,8.182147586345673,6.044730478510947,8.145993259094466,7.3895264120821444
2474.0,9.196998741477728,6.736935944139857,8.198543533213629,7.35689688868503
2519.0,12.02711640894413,8.710157518247161,8.389972177000153,7.424559920163136
2569.0,3.592948189377785,4.7041544507889705,8.150120977619036,7.288539646694428
2619.0,12.419297403097152,9.984191411659758,8.36357979889294,7.423322234942694
2669.0,1.4143600463867188,2.3811180039708844,8.01611881126763,7.171212023394104
2719.0,9.798270899057389,9.076884828021623,8.105226415657118,7.26649566362548
2769.0,13.210299876332282,9.111919273297161,8.360480088690876,7.358766844109065
2819.0,5.814386561512947,7.839589476996192,8.23317541233198,7.382807975753421
2869.0,5.408518928289413,7.485513827504048,8.091942588129852,7.387943268340952
2919.0,12.629581463336944,10.137334613684768,8.318824531890206,7.525412835608143
2964.0,6.72128102555871,8.174562767040443,8.23894735657363,7.557870332179758
3009.0,5.601599225401879,5.9312479224278585,8.107079950015043,7.476539211692163
3059.0,7.202231615781784,8.400624697036685,8.061837533303379,7.522743485959389
3109.0,9.799040493369102,7.498524192987594,8.148697681306665,7.5215325213107995
3159.0,10.59454279243946,8.520977798639493,8.270989936863305,7.571504785177234
3209.0,7.392047119140625,7.703761443744897,8.227042795977171,7.578117618105617
3259.0,12.80846833884716,8.250627245693508,8.456114073120672,7.611743099485012
3309.0,5.589650550484658,5.502051088603954,8.312790896988872,7.5062584989409595
3359.0,13.5910213470459,6.622298142722651,8.576702419491724,7.462060481130044
3409.0,7.211033302545547,8.736183837918439,8.508418963644415,7.525766648969464
3454.0,5.445924868807197,9.12248088140393,8.355294258902553,7.605602360591187
3499.0,10.812724396586418,9.04286003818538,8.478165765786747,7.6774652444708975
3549.0,8.175335431098938,6.056834408284819,8.463024249052356,7.596433702661593
3599.0,5.565194499492645,8.188528612267492,8.31813276157437,7.626038448141888
3649.0,11.601815301179887,7.576729716345903,8.482316888554646,7.623573011552089
3699.0,15.407089206576348,8.26076433541534,8.82855550445573,7.655432577745252
3749.0,9.195285730063915,9.200241333256393,8.84689201573614,7.732673015520809
3799.0,8.18938751220703,6.500066959288763,8.814016790559684,7.671042712709206
3849.0,12.418367347121238,7.047884021141106,8.994234318387761,7.639884778130801
3899.0,13.807335567474365,5.434356877433317,9.234889380842091,7.529608383095926
3944.0,2.951688416302204,3.6921408872272035,8.920729332615098,7.33773500830249
3989.0,8.631576812267303,10.287568320410697,8.906271706597709,7.4852266739079
4039.0,12.23233470916748,9.808593131624475,9.072574856726197,7.601394996793728
4089.0,9.9937008112669,6.3520664850646895,9.118631154453233,7.538928571207276
4139.0,5.814277353882789,7.54092574020638,8.95341346442471,7.539028429657232
4189.0,0.24356940388679504,0.021352950091505483,8.517921261397813,7.163144655678945
4239.0,4.420158013701439,8.405569116853513,8.313033099012994,7.225265878737673
4289.0,0.22738216519355775,0.05232744199912612,7.908750552322022,6.866618956900745
4339.0,0.23632684350013733,0.04914920956252183,7.525129366880928,6.525745469533834
4389.0,0.259681248664856,0.017701639659187394,7.161856960970124,6.200343278040101
4434.0,0.20530183613300323,0.048635855220442364,6.814029204728268,5.892757906899118
4479.0,4.451797732710839,8.382976426147883,6.695917631127396,6.017268832861556
4529.0,0.2604587316513062,0.007883546206547026,6.374144686153592,5.716799568528805
4579.0,0.2643438816070557,0.006196805743475011,6.068654645926265,5.431269430389539
4629.0,4.05998175740242,7.583436813334576,5.968221001500073,5.538877799536791
4679.0,0.2617660880088806,0.008251224105739398,5.6828982558255134,5.262346470765237
4729.0,0.2513061910867691,0.011505420067608326,5.411318652588576,4.999804418230355
4779.0,0.2537511736154556,0.009297896012616137,5.153440278639919,4.750279092119468
4829.0,0.24811039566993714,0.018970860041504216,4.908173784491419,4.51371368051557
4879.0,0.25428388714790345,0.011142482589495233,4.675479289624243,4.288585120619266
4924.0,0.2570142522454262,0.012234087571135682,4.454556037755302,4.074767568966859
4969.0,0.6490053296089172,0.7875406847621907,4.264278502347983,3.9104062247566254
4999.0,0.2713359594345093,0.0,4.064631375202309,3.7148859135187937


==> data/ball-real_ca0r0/ours/mi_reward_test.csv <==
step,mean,std,mean_smooth,std_smooth
24.0,0.2912629619240761,0.003548590283049669,0.2912629619240761,0.003548590283049669
69.0,0.24480991661548615,0.04294786220342819,0.2866176573932171,0.00748851747508752
119.0,0.24096538126468658,0.015094053065670346,0.28205242978036404,0.008249071034145803
169.0,0.21585032641887664,0.01613386369873381,0.2754322194442153,0.009037550300604602
219.0,0.40979321002960206,0.3837161276564799,0.28886831850275396,0.046505408036192124
269.0,0.21609527468681336,0.013469089860764723,0.2815910141211599,0.04320177621864938
319.0,0.25109553933143614,0.015022282682134592,0.27854146664218754,0.040383826864997904
369.0,0.23247427642345428,0.014266912201602594,0.2739347476203142,0.037772135398658375
419.0,0.2324872672557831,0.013740749087266073,0.26978999958386113,0.035368996767519145
469.0,0.22470634281635285,0.014338510105821958,0.2652816339071103,0.033265948101349425
514.0,0.9894937686622143,1.2697256355414062,0.3377028473826207,0.15691191684535505
559.0,0.22590892016887665,0.009246107372596428,0.3265234546612463,0.14214533589807918
609.0,0.8042021811008453,1.1985855713406375,0.3742913273052062,0.247789359442335
659.0,0.21086186468601226,0.03506320882339955,0.3579483810432868,0.22651674438044145
709.0,0.996753016114235,1.5770428601201,0.4218288445503816,0.3615693559544073
759.0,1.5901699721813203,1.9590428208467268,0.5386629573134755,0.5213167024436393
809.0,1.0184286415576935,0.9606271325428736,0.5866395257378972,0.5652477454535627
859.0,3.8040581047534943,3.183433476274908,0.9083813836394568,0.8270663185356972
909.0,2.2046221643686295,3.097408416031146,1.038005461712374,1.054100528285242
959.0,4.618686676025391,7.402815603977908,1.3960735831436755,1.6889720358545084
1004.0,3.4251007102429867,3.706363303181647,1.5989762958536065,1.8907111625872222
1049.0,1.5953534811735153,2.7822030108168674,1.5986140143855971,1.9798603474101866
1099.0,7.792610993981361,7.6483641539606815,2.218013712345173,2.5467107280652357
1149.0,6.60343801677227,6.135930136516076,2.6565561427878825,2.90563266891032
1199.0,3.9960316002368925,7.121376619424336,2.790503688532784,3.3272070639617213
1249.0,13.606322956085204,5.180727037390127,3.8720856152880256,3.512559061304562
1299.0,9.600985208153725,6.987504767669356,4.444975574574595,3.8600536319410415
1349.0,9.200864261388778,5.2757697661607725,4.920564443256014,4.001625245363014
1399.0,13.202364635467529,5.074530918079889,5.748744462477165,4.108915812634701
1449.0,9.0132935911417,8.600740615578351,6.075199375343619,4.558098292929066
1494.0,6.468078121542931,4.894376175673481,6.11448724996355,4.5917260812035074
1539.0,11.389606761932374,6.431340210107243,6.6419992011604325,4.775687494093882
1589.0,10.002985209226608,8.265191249524433,6.97809780196705,5.1246378696369375
1639.0,8.39166042804718,6.511376443022696,7.119454064575063,5.263311726975513
1689.0,7.999738645553589,8.142132618687176,7.207482522672915,5.55119381614668
1739.0,16.62315900325775,8.20726127406606,8.1490501707314,5.816800561938617
1789.0,3.80444658100605,3.1287105587774744,7.714589811758865,5.547991561622503
1839.0,11.99977248609066,8.855301365722337,8.143108079192045,5.878722542032486
1889.0,12.20567964911461,7.299452245611262,8.5493652361843,6.020795512390364
1939.0,4.393504846096039,3.908015043828899,8.133779197175475,5.809517465534217
1984.0,3.9356207326054573,4.315835403524904,7.713963350718473,5.660149259333286
2029.0,10.704556645452977,8.698589950457722,8.013022680191924,5.96399332844573
2079.0,8.419660802185536,8.63715770569429,8.053686492391284,6.231309766170585
2129.0,11.417462895810605,9.180232668087013,8.390064132733217,6.526202056362228
2179.0,11.021275670826435,8.763839630459739,8.653185286542538,6.749965813771979
2229.0,12.709659494459629,8.69938717167884,9.058832707334247,6.944907949562665
2279.0,12.719491299986839,9.11717066975238,9.424898566599506,7.162134221581637
2329.0,13.32988548129797,9.102638527385865,9.815397258069352,7.356184652162059
2379.0,14.92861836850643,7.631720310920147,10.32671936911306,7.383738218037868
2429.0,10.710758619010448,8.118021552381446,10.3651232941028,7.457166551472225
2474.0,14.970633102580905,7.493449972431277,10.82567427495061,7.4607948935681305
2518.090909090909,16.780898534438826,7.3112128643044745,11.421196700899431,7.445836690641765
2569.0,12.12011320143938,9.159524907631521,11.491088350953426,7.617205512340741
2619.0,16.732532116770745,8.27800426467851,12.015232727535158,7.683285387574518
2669.0,9.328918361663819,9.680680796287751,11.746601290948025,7.883024928445842
2719.0,11.117131158709526,9.244866093716455,11.683654277724175,8.019209044972904
2769.0,16.928079129755496,7.460275366973536,12.208096762927307,7.963315677172966
2819.0,13.638233006000519,9.443524124584167,12.351110387234627,8.111336521914087
2869.0,12.844108337163926,10.286504365509824,12.400410182227557,8.328853306273661
2919.0,19.23768424987793,4.013023584684743,13.084137588992593,7.897270334114769
2964.0,12.239101100713015,9.253706037246946,12.999633940164635,8.032913904427987
3009.0,17.445188570022584,7.113846579813833,13.44418940315043,7.941007171966572
3059.0,17.042636308073998,8.39766198887204,13.804034093642787,7.986672653657118
3109.0,19.638251304626465,3.2115693093635502,14.387455814741156,7.5091623192277615
3159.0,16.450911754369734,8.12949639257391,14.593801408704012,7.571195726562376
3209.0,13.44412704706192,9.987555235860697,14.478833972539803,7.812831677492208
3259.0,13.047703891992569,10.450925307716414,14.33572096448508,8.076641040514629
3309.0,8.648050639033318,10.2855147226759,13.766953931939904,8.297528408730756
3359.0,17.243088006973267,8.00661162846823,14.114567339443239,8.268436730704503
3409.0,18.243309593200685,5.519323127231411,14.527441564818984,7.993525370357194
3454.0,16.24193772673607,9.25023331595479,14.698891181010692,8.119196164916954
3499.0,12.649422138929367,10.125977513072419,14.49394427680256,8.3198742997325
3549.0,12.843571892380714,9.503288866408457,14.328907038360375,8.438215756400096
3599.0,17.443232893943787,8.107314957773443,14.640339623918717,8.40512567653743
3649.0,21.641937255859375,0.48773498107550983,15.340499387112782,7.613386606991239
3699.0,21.443772506713866,0.7446474949064295,15.950826699072891,6.926512695782757
3749.0,13.043854147195816,10.455291943172758,15.660129443885184,7.279390620521757
3799.0,13.637765800952911,10.152027040562338,15.457893079591956,7.566654262525814
3849.0,21.441952896118163,0.3977685235123738,16.056299061244577,6.84976568862447
3899.0,13.43905300796032,10.77759748112934,15.79457445591615,7.242548867874957
3944.0,11.744977161288261,10.057678407426774,15.389614726453361,7.524061821830139
3989.0,18.240335178375243,6.004168577732653,15.674686771645549,7.3720724974203895
4039.0,16.64616600871086,8.393455921494997,15.771834695352078,7.47421083982785
4089.0,21.640913009643555,0.4870290320431809,16.358742526781228,6.775492659049383
4139.0,21.64267501831055,0.48967586431141363,16.88713577593416,6.146910979575586
4189.0,22.236342239379884,0.0012697210536802665,17.422056422278732,5.5323468537233955
4239.0,14.244341880083084,9.184992941434746,17.10428496805917,5.897611462494531
4289.0,10.441936498880386,9.42873913601385,16.43805012114129,6.250724229846463
4339.0,15.429943752288818,8.35677229634886,16.337239484256045,6.461329036496703
4389.0,12.23075366616249,10.044789688771946,15.926590902446689,6.8196751017242265
4434.0,22.237081050872803,0.0005864428272730752,16.5576399172893,6.1377662358345315
4479.0,14.433544206619263,9.562647760478551,16.345230346222294,6.480254388298933
4529.0,17.839668369293214,8.309546570711616,16.494674148529388,6.663183606540201
4579.0,4.649217823147774,8.793259990210819,15.310128515991225,6.876191244907263
4629.0,13.047780174016953,10.466543135229312,15.083893681793798,7.235226433939468
4679.0,13.63881711959839,10.534438103189498,14.939386025574256,7.565147600864471
4729.0,13.442613583803176,10.771168002919755,14.789708781397147,7.8857496410699985
4779.0,13.447149449586869,10.764440950057097,14.65545284821612,8.173618771968709
4829.0,6.242308124899864,8.57432976225151,13.814138375884493,8.213689870996989
4879.0,16.233584022521974,6.673954405286223,14.056082940548242,8.059716324425912
4924.0,6.248648181557655,9.267822369735734,13.275339464649184,8.180526928956894
4969.0,18.03375687599182,8.401859039593894,13.751181205783448,8.202660140020594
4999.0,22.23678207397461,0.0,14.599741292602564,7.382394126018535


==> data/ball_t30r1f02/baselines/sac_reward_test.csv <==
step,mean,std
45.0,0.02998227283358574,4.884867943484599e-06
145.0,0.029983555924147372,4.469177146103655e-06
245.0,0.02998408728949726,3.926060166329907e-06
345.0,0.02998019277255982,5.46934727011107e-06
445.0,0.02993738776476309,5.341148504674937e-05
545.0,0.029756846083233878,0.00022663258156587924
645.0,0.02944953877377223,0.0005981666048809479
745.0,0.029098929314890904,0.0010391527930283212
845.0,0.028542730816748206,0.0014497005827573855
940.0,0.027938318202669572,0.0020061892391004983
1035.0,0.027494159441240267,0.002162627938447497
1135.0,0.027153659963054334,0.0022002879472250263
1235.0,0.026832169416644753,0.0021733196161704445
1335.0,0.026488454502238558,0.002158114645816775
1435.0,0.026147774749395603,0.0020928678394298945
1535.0,0.025954946208429946,0.002031206686942504
1635.0,0.025626516859322147,0.002179443847164336
1735.0,0.025115292234128134,0.0020043608461789925
1835.0,0.02466528052127846,0.0019252751331483675
1930.0,0.024291844394963704,0.0019546768440850634
2025.0,0.024016643153573623,0.0020259714046110223
2125.0,0.023896035976212218,0.002079606184626407
2225.0,0.023624393794611988,0.0022276239889239685
2325.0,0.023543535714530255,0.0022595867975170134
2425.0,0.02347793423326311,0.002279811279106871
2525.0,0.023430682033894933,0.0022797262485821715
2625.0,0.023397771554230284,0.0023005024555152655
2725.0,0.023291600165476174,0.002294993106510354
2825.0,0.023065757920035516,0.002384717784860892
2920.0,0.02285697741497217,0.0024658478334364975
3015.0,0.02268688490857474,0.002535482626101268
3115.0,0.022480852835206323,0.002631653872100765
3215.0,0.022376787386382935,0.0026247463920549417
3315.0,0.022202114804800138,0.0027314149446966084
3415.0,0.021919461338265944,0.002930365214562171
3515.0,0.021756550759638137,0.0030407608884742364
3615.0,0.02170935344225,0.0031224225058732237
3715.0,0.02161906321965901,0.003145820973720608
3815.0,0.02156978567799849,0.0031252318398585846
3910.0,0.02153751964361963,0.003185504146020059
4005.0,0.0215337863973513,0.0031738952429686018
4105.0,0.021551333300328383,0.0031525814590645336
4205.0,0.02148717983697903,0.003166822168162951
4305.0,0.02136379833304928,0.003207499715974059
4405.0,0.02128597504899543,0.0032025964531705036
4505.0,0.021176947311734928,0.0031889463336528096
4605.0,0.021118618359722893,0.003209897985534292
4705.0,0.021026449037842333,0.0031977358437487616
4805.0,0.021015940001162033,0.0031952810236182344
4900.0,0.02102536065445701,0.003262532762277328
4995.0,0.021011903311532968,0.003295489923500915
5095.0,0.020983040637051076,0.0033285893884571764
5195.0,0.020935817737154673,0.003321795974325693
5295.0,0.020842493850385405,0.0033371694002617366
5395.0,0.020848588432426977,0.0033398993139932167
5495.0,0.020861254477997776,0.003343935105134949
5595.0,0.02079910526305451,0.0033571343554019005
5695.0,0.02074943596911443,0.0033709908523869253
5795.0,0.02074499024264824,0.0033080132127244082
5890.0,0.020725382165178958,0.0032495526992025354
5985.0,0.020621415782927248,0.0033429279879725973
6085.0,0.020434152076580024,0.0035005538341402686
6185.0,0.020313799094725755,0.003612819996804325
6285.0,0.020225531979563033,0.0037539957238225826
6385.0,0.020111882164325294,0.003892594392199317
6485.0,0.019999855858530976,0.003977613220643689
6585.0,0.019983697198655944,0.004058804303650617
6685.0,0.01991478803224272,0.004172253107193963
6785.0,0.0199069049802444,0.0042515877302058995
6880.0,0.01992175956523943,0.004360911985272778
6975.0,0.019906694463996837,0.004430928686986608
7075.0,0.01986868848206885,0.004495812492693354
7175.0,0.01985171315269727,0.004545629156624073
7275.0,0.019782822772014663,0.0045505110298459574
7375.0,0.019782183792798395,0.004642561810073541
7475.0,0.019808426532469996,0.004701322148341141
7575.0,0.01981508702597571,0.004766002620688308
7675.0,0.01985149441975253,0.004811979066777624
7775.0,0.019927357726406136,0.004867671887212813
7870.0,0.0199421668802367,0.004879133524568491
7965.0,0.019928234771311257,0.0048666908983683406
8065.0,0.019991693415868254,0.004806069232298283
8165.0,0.020106317143778186,0.004618490282278236
8265.0,0.020230982725969116,0.004437760647686126
8365.0,0.020406411606953587,0.004288696563344987
8465.0,0.02049623248738293,0.004181591775387036
8565.0,0.020640891056989824,0.003948377070514154
8665.0,0.020791508474634762,0.003849068367225149
8765.0,0.020893696391898402,0.0037443467594746723
8860.0,0.020956180213527093,0.0036835739969354585
8955.0,0.020931155810030886,0.0036787884975194363
9055.0,0.020972803562974263,0.0036189287169434013
9155.0,0.020947234303589458,0.003550050220513195
9255.0,0.021041329834612425,0.0034865149078675936
9355.0,0.02101278345324297,0.003432188486814133
9455.0,0.020993993935326034,0.0033893329254647696
9555.0,0.02102922889315125,0.0033565234613400973
9655.0,0.0210521187280688,0.0033142548164193488
9755.0,0.021031014189056157,0.003302348852265295
9850.0,0.021079969162018868,0.00328291401429212
9945.0,0.021079698814173136,0.0032733009557567505


==> data/ball_t30r1f02/ours/li_reward_test.csv <==
step,mean,std
49.0,0.02330986006806294,0.0006456477657370825
144.0,0.023407032817602154,0.0006486429437890672
244.0,0.023528330736607313,0.0005696570644448439
344.0,0.02358760217271745,0.0005377954031515497
444.0,0.023594935177497566,0.0004569634978459514
544.0,0.023560760584830493,0.0004321076744287224
644.0,0.023553122573220057,0.00036127853562644265
744.0,0.023555526537260403,0.0003725370816770132
844.0,0.023603047753179958,0.00040829808578193497
944.0,0.023605540882621606,0.0004308125976623389
1039.0,0.1458998852681454,0.2444165036921078
1134.0,0.39979278003451246,0.7520873273987484
1234.0,0.616272488380465,1.1650986943072161
1334.0,1.0750705564945875,1.7441810402408147
1434.0,1.6500467671465817,2.4017850484613996
1534.0,1.9914971096042045,2.672666647486798
1634.0,2.6127528567457867,3.376494956310431
1734.0,3.1199987205314343,3.693455957193138
1834.0,3.7825117778060773,3.932046222700129
1934.0,4.430767330807337,4.1541870071324025
2029.0,4.999070893796731,4.449739982998354
2124.0,5.475568353889092,4.746542473341503
2224.0,6.064326990609425,5.161210722982755
2324.0,6.816446021562868,5.447528233636634
2424.0,7.5893211356544965,5.7083354453742405
2524.0,8.064914551406606,5.916986673689613
2624.0,8.734848417766692,6.113459707791347
2724.0,9.41173683583987,6.125935240933647
2824.0,9.916948005343247,6.26676481107801
2924.0,10.501747166137562,6.082740593561794
3019.0,11.358551596458852,5.6478891885687545
3114.0,12.197249441744628,5.23461453786869
3214.0,13.050126506121524,4.604785288362272
3314.0,13.811709905585559,4.118950046213565
3414.0,14.53312914379693,3.81828527048879
3514.0,15.036374835982235,3.4860518986141193
3614.0,15.625304037695509,3.2176012867089057
3714.0,16.087335448826444,2.868239325497258
3814.0,16.37110100057208,2.72825466458323
3914.0,16.90057028975174,2.435182147995663
4009.0,17.315306743869947,2.1485946918616463
4104.0,17.54234417841041,1.9707046609147043
4204.0,17.70063762497339,1.9867753294881623
4304.0,17.943089793374536,1.9714494313232491
4404.0,18.113294730369358,1.7738716123983744
4504.0,18.322520577125946,1.752683978615487
4604.0,18.384768594114735,1.6439748904199658
4704.0,18.29677836366408,1.612966840094252
4804.0,18.3896178049836,1.6780841093738117
4904.0,18.541201430700134,1.6174168214674183
4999.0,18.662944934176288,1.3921154031637781
5094.0,18.895164146628797,1.1416881938157544
5194.0,19.024170254344632,1.0338330604415082
5294.0,19.040338426247143,0.963778034349552
5394.0,19.306886143075587,1.0160889490442302
5494.0,19.358739625736767,0.910453581445439
5594.0,19.39540618320527,0.998038672038045
5694.0,19.398411162130664,0.8896490835698043
5794.0,19.349076707353184,0.7206096830344305
5894.0,19.4687446876116,0.7760127109059933
5989.0,19.52657234623488,0.6364487101249943
6084.0,19.608458912058527,0.7139910628570535
6184.0,19.44409286364587,0.8334826240293486
6284.0,19.338227174558536,0.8376185937702889
6384.0,19.418949500049617,0.9284808382553762
6484.0,19.537599571422156,0.9238225320335688
6584.0,19.374350034816565,0.984766576157577
6684.0,19.517462458471364,0.9019738914118931
6784.0,19.274239458279226,0.9378942247055908
6884.0,19.28134421229265,0.9227087858677651
6979.0,19.215771509562057,0.5687708741540003
7074.0,19.3187352786101,0.5166561629392071
7174.0,19.095412193210016,0.4354315306692785
7274.0,19.074413720444074,0.39830238315403665
7374.0,19.297538052037567,0.40753163320872887
7474.0,19.31228987124357,0.2817499683214837
7574.0,19.215544712953474,0.4039232999737928
7674.0,19.314516717696744,0.39932706603636625
7774.0,19.12162199387362,0.7358931116393465
7874.0,19.121992638318183,0.6473213669065946
7969.0,19.22118872146194,0.5532249856622207
8064.0,19.31560300126271,0.5980340995848334
8164.0,19.256580294728394,0.5912800352034312
8264.0,19.20744709025855,0.7402475120565378
8364.0,19.309229574192262,0.7178807251774865
8464.0,19.318819748894448,0.7509788381527756
8564.0,19.41347504700966,0.8456918873897051
8664.0,19.490646884880185,0.7343460483907474
8764.0,19.578139644138567,0.793861031203643
8864.0,19.750849402354703,0.8401019853828857
8959.0,19.742713294829404,0.8353286710499984
9054.0,19.754973312122054,0.8497924298291823
9154.0,19.72402566983581,0.9077620317954624
9254.0,19.746144132574177,1.1254355639974982
9354.0,19.666105275937717,1.2625781150868436
9454.0,19.62604013296333,1.2153482054444826
9554.0,19.5139561729233,1.156247837930007
9654.0,19.60311367726852,1.0961244716338525
9754.0,19.489276945098013,1.0410442486683422
9854.0,19.444874515592698,1.006753625356647
9949.0,19.309595432651058,1.1360645681900545
9999.0,19.22116464177252,1.0989132757499818


==> data/ball_t30r1f02/ours/mi_reward_test.csv <==
step,mean,std
49.0,0.15560354557302264,0.2669729933045825
144.0,0.21021418813057244,0.21609376951270443
244.0,0.5493019649019464,0.4557531819577988
344.0,1.208745200275015,0.9557581963078894
444.0,1.9842702241587318,1.2555345610397792
544.0,3.2443619574395717,1.440333094819207
644.0,4.4884464382674905,1.5055579600375175
744.0,5.8021639986154385,1.4248686935572838
844.0,7.012498932632083,1.440857112690654
944.0,8.111796295320786,1.319043414231773
1039.0,9.078725526307906,1.1935097495040485
1134.0,10.001402895986931,1.2049336893603761
1234.0,10.785789525261427,1.0567956650019266
1334.0,11.719747060746764,0.9691177652027788
1434.0,12.360282915823518,0.8895513327288603
1534.0,13.090793312677317,0.8903036448425451
1634.0,13.626234945193891,0.8770317119872859
1734.0,14.196132082023217,0.9667239364590539
1834.0,14.378998886159502,0.9546773523723227
1934.0,14.66959818344841,1.1485166196676926
2029.0,15.00512416715301,1.1024863838634424
2124.0,15.383121914951891,1.0298536943639647
2224.0,15.513263860908651,1.1207743246398087
2324.0,15.594392649520938,1.106520320521256
2424.0,15.94748613561869,1.253006773527512
2524.0,15.977172762930882,1.2529453467854847
2624.0,15.943954825953838,1.4050478792797123
2724.0,16.256061555022324,1.2851757018376366
2824.0,16.562984763688736,1.1654865668322036
2924.0,16.60917575416213,1.3494914872624588
3019.0,16.577420775170747,1.5668973653813025
3114.0,16.960203288145923,1.711468661541978
3214.0,17.00667466437457,1.6793770452543815
3314.0,16.92245974039112,1.6501271472586014
3414.0,17.07274581253595,1.8464577076620194
3514.0,17.218000053704383,1.871272775376162
3614.0,17.38471785663718,1.7415961045434658
3714.0,17.662789469469228,1.5955306200501767
3814.0,17.80301945360777,1.536157361349023
3914.0,18.017220080481717,1.6000901436838786
4009.0,18.25802362235775,1.502945284857859
4104.0,18.420778194851195,1.4697066790788063
4204.0,18.48124817152233,1.653721125502693
4304.0,18.381557698645025,1.5682693482571957
4404.0,18.457871410347444,1.800244810623536
4504.0,18.41659416027509,1.838689581009213
4604.0,18.535441557986072,1.6962229210756115
4704.0,18.56236921764876,1.7778489254093768
4804.0,18.62656842931795,1.5865368862758558
4904.0,18.688423853469082,1.4704004320600643
4999.0,18.728742649770748,1.3685606460758313
5094.0,18.794340107325734,1.515058247872524
5194.0,18.85134418459671,1.4644143061643211
5294.0,18.89865543074961,1.5269361966415191
5394.0,18.87726497514037,1.3818134691239603
5494.0,18.91802331992116,1.3813076921071696
5594.0,18.892676401803282,1.4251560510671162
5694.0,18.777829888620055,1.3556815184603654
5794.0,18.924547385755695,1.1710073640990333
5894.0,18.91057291421497,1.0643795073229456
5989.0,18.697481763993373,1.2547535168617348
6084.0,18.642216099138636,1.2124505632506892
6184.0,18.676441624205705,1.1605744363037591
6284.0,18.533208952316773,1.1384873773607398
6384.0,18.550355677843434,1.0440167981593742
6484.0,18.521711294204675,1.2028273995490375
6584.0,18.638013026517495,1.1391612573558278
6684.0,18.39851860218662,1.0141411934800506
6784.0,18.23104133869597,1.0479387789523007
6884.0,18.066300486830745,1.3294722165695052
6979.0,17.990924935946246,1.2359693423143956
7074.0,18.11229436650221,1.1782441875993863
7174.0,17.789403703439707,1.267609134058432
7274.0,17.816947028818852,0.9870919180712748
7374.0,17.939763102698883,0.9069927010724361
7474.0,18.008195128477944,1.0433962854666488
7574.0,18.17184728159554,1.1990240581188576
7674.0,18.099127457815086,1.287081241718498
7774.0,18.117712126290957,1.2753266674750676
7874.0,18.222411359957896,1.113635761380012
7969.0,18.396036013202128,1.1593972110524176
8064.0,18.55692961576097,1.1739606438566506
8164.0,18.675722009062888,1.4514267721391614
8264.0,18.674643289807545,1.3853220458015891
8364.0,18.783703183550934,1.2206099888426962
8464.0,18.919838484894974,1.3928468244750087
8564.0,18.904347913819244,1.546642963884311
8664.0,19.002435080646894,1.7524740516921569
8764.0,18.91066721801631,1.8947338657510997
8864.0,18.772059220288746,1.979458330175898
8959.0,18.73516609366298,2.1087412807879065
9054.0,18.74211800102459,2.2200616417352417
9154.0,18.654362530418705,2.2694658106302756
9254.0,18.53142278723059,2.2564718747866883
9354.0,18.670800781831634,1.9555631856819633
9454.0,18.646211567586352,1.7976976168108738
9554.0,18.496088646601013,1.7992587087089194
9654.0,18.556999901630316,1.5511046376701616
9754.0,18.75580217280977,1.5227663385458505
9854.0,18.730721144372907,1.611191244175787
9949.0,18.966860828444574,1.3579432651648007
9999.0,19.05258445171584,1.6755646188611888


==> data/ball_t30r1f02/ours/no_intrinsic_reward_test.csv <==
step,mean,std
49.0,0.025589147944831185,0.0016952414081046622
144.0,0.026022780759260056,0.0015300521112564908
244.0,0.026412929369322956,0.001382122602924451
344.0,0.02676473524643108,0.0012492489827905526
444.0,0.027079963179437443,0.001129562664824304
544.0,0.027360626910187112,0.0010238233146921342
644.0,0.027614119768044933,0.0009276964966251348
744.0,0.027840136765600664,0.0008384157735256223
844.0,0.028036336433137736,0.000756439312906563
944.0,0.028213802313427877,0.0006832084828401094
1039.0,0.028372040252280246,0.0006118666718727078
1134.0,0.028518586827420006,0.0005545758184583109
1234.0,0.028651490224691756,0.0005000569656545978
1334.0,0.0287680506936841,0.0004523183428135519
1434.0,0.028871493170303054,0.00040370088771147405
1534.0,0.028964954052545382,0.0003684158989557282
1634.0,0.029040725779543298,0.0003227838700014067
1734.0,0.029120489625194645,0.0002879041067121406
1834.0,0.029157593588658253,0.00023550857191370693
1934.0,0.02922324564960129,0.0002062112545185224
2029.0,0.029282312236387276,0.00018698126945801248
2124.0,0.02933183530389554,0.00016551580118329804
2224.0,0.029383207032852954,0.00015011125767464188
2324.0,0.02942410197386764,0.00013602879625711973
2424.0,0.02946431676175853,0.0001221044613986404
2524.0,0.02949408964106435,0.00011051331887389665
2624.0,0.029516506913652967,9.415048765490116e-05
2724.0,0.029547110462949527,8.105084149513572e-05
2824.0,0.029574415510683523,7.41867520603222e-05
2924.0,0.02959542424302334,7.084248380801802e-05
3019.0,0.029616396016434805,6.312195111104135e-05
3114.0,0.029632734025915836,5.984863988315069e-05
3214.0,0.02964996579176221,5.329316869949816e-05
3314.0,0.029668240256333654,4.613001655074117e-05
3414.0,0.029679642747096092,4.070172567839084e-05
3514.0,0.02968853710688818,3.357763522219897e-05
3614.0,0.0296964276233107,3.152774407229517e-05
3714.0,0.029708885038535908,2.631708199336594e-05
3814.0,0.029712716930783794,2.1896221756258483e-05
3914.0,0.029725033136019412,2.1643166187711358e-05
4009.0,0.02972889250281292,2.413301432008695e-05
4104.0,0.029691369765739183,6.993697511395833e-05
4204.0,0.029695280820495374,6.084841216185438e-05
4304.0,0.029689142638027504,7.008827681796079e-05
4404.0,0.02969388796411142,7.931383880955516e-05
4504.0,0.029697610473086104,7.947920460642234e-05
4604.0,0.02969560373018652,8.09944144961256e-05
4704.0,0.02969907677790943,8.254466018360584e-05
4804.0,0.02969934805069646,9.114248052820442e-05
4904.0,0.029702066489317547,9.463525069219506e-05
4999.0,0.029707179592648486,0.00010267444974608074
5094.0,0.029712125895112164,0.0001008638593055881
5194.0,0.02970512339117176,0.00011181721969663825
5294.0,0.029714788502979695,0.00010676891837548561
5394.0,0.02971245684313335,0.00011199164824803742
5494.0,0.029725147286095245,0.00010062182720887906
5594.0,0.029734632047895802,9.23709982310701e-05
5694.0,0.029743370695010617,8.306269922348963e-05
5794.0,0.029748234372373637,7.77671408679686e-05
5894.0,0.029727441996517372,8.031745540899305e-05
5989.0,0.029724311389523417,9.291667278956416e-05
6084.0,0.029694685104934275,0.00011740924928045132
6184.0,0.029697334346277627,0.0001309897012713037
6284.0,0.029668036289530797,0.00012190701545278626
6384.0,0.029667768277243795,0.00012590723457125164
6484.0,0.029670138300969616,0.000141402488378223
6584.0,0.02967352320612766,0.00014728113487392225
6684.0,0.029667534536373295,0.00016135808207664605
6784.0,0.029661081878469893,0.00017509896158590384
6884.0,0.02965189054813371,0.00019878651395615477
6979.0,0.029651987192720976,0.00021374100588210216
7074.0,0.029651749037376766,0.00022525527040425899
7174.0,0.029637447646413795,0.000238142238862784
7274.0,0.029633814905871053,0.0002424548813108106
7374.0,0.029633760975857758,0.00023947488457270568
7474.0,0.02962913115134256,0.00024456003974192086
7574.0,0.029621754882279784,0.00025380588525556705
7674.0,0.029615051144400613,0.00025925056643938404
7774.0,0.029608603427445333,0.0002680487957456372
7874.0,0.029608592448057625,0.00027266142513140073
7969.0,0.029610674316697356,0.0002712487164515884
8064.0,0.029612132461380697,0.00027202764893337057
8164.0,0.02960946111516214,0.00027380361836490863
8264.0,0.029596715169871356,0.00027691680604319236
8364.0,0.029598204409531807,0.0002824135780191962
8464.0,0.029538089985804605,0.0002658108126405333
8564.0,0.029535846156022116,0.00027320898683877583
8664.0,0.029538073499179928,0.0002743284413643614
8764.0,0.029548062802115426,0.00027651509291915015
8864.0,0.029550494264745125,0.00029123614183258143
8959.0,0.029552635887495415,0.00029373259948140457
9054.0,0.029543650051264532,0.0002939176094719223
9154.0,0.029542918067701367,0.0003134013343395304
9254.0,0.029514948806787466,0.00031060575391761273
9354.0,0.02951700848560775,0.0003128109579424849
9454.0,0.029519569919746313,0.00031686885067448093
9554.0,0.029519521430499435,0.00032461954023052346
9654.0,0.02951738877403773,0.0003357419229615555
9754.0,0.029513222496730423,0.0003421702116890218
9854.0,0.02950978675874084,0.0003508732111452993
9949.0,0.029503687714068184,0.0003609857911320016
9999.0,0.029503857339496693,0.0003798777679839084


==> data/ball_t30r1f05/baselines/mbpo_reward_test.csv <==
step,mean,std
50.09090909090909,-0.008231261850853868,0.0
149.5,-0.007648700686483194,0.0
249.5,-0.0072856843933531215,0.0
349.5,-0.0071510708198385155,0.0
449.5,-0.007554307562375371,0.0
549.5,-0.008420760998477909,0.0
649.5,-0.009160365723610259,0.0
749.5,-0.009807768152345646,0.0
849.5,-0.010253887965801964,0.0
949.5,-0.011127053142984086,0.0
1049.5,-0.011847677496721408,0.0
1149.5,-0.012655715288076606,0.0
1249.5,-0.01291245303507862,0.0
1349.5,-0.013416237622759945,0.0
1449.5,-0.013590013394739217,0.0
1549.5,-0.013521281970512632,0.0
1649.5,-0.012947614137085985,0.0
1749.5,-0.012517595003827105,0.0
1849.5,-0.012451684345819374,0.0
1949.5,-0.012267769597440126,0.0
2049.5,-0.011926604906628278,0.0
2149.5,-0.011498221554945556,0.0
2249.5,-0.011152268915341258,0.0
2349.5,-0.011546640757780821,0.0
2449.5,-0.012097648303489283,0.0
2549.5,-0.012567630276269446,0.0
2649.5,-0.01295247343329644,0.0
2749.5,-0.01307791672774715,0.0
2849.5,-0.01321262486137841,0.0
2949.5,-0.012901721886834859,0.0
3049.5,-0.01249149706632337,0.0
3149.5,-0.012310756715746813,0.0
3249.5,-0.01198051958783307,0.0
3349.5,-0.01187115073819817,0.0
3449.5,-0.011845841092011578,0.0
3549.5,-0.011745177243701738,0.0
3649.5,-0.011515787556460162,0.0
3749.5,-0.011277944795417631,0.0
3849.5,-0.011187446048523047,0.0
3949.5,-0.011358476373891771,0.0
4049.5,-0.011471020912036403,0.0
4149.5,-0.011587359821665007,0.0
4249.5,-0.011835387111625644,0.0
4349.5,-0.011878475612364438,0.0
4449.5,-0.011954347353497277,0.0
4549.5,-0.01187732004583009,0.0
4649.5,-0.011988966639123138,0.0
4749.5,-0.01191434579728684,0.0
4849.5,-0.012082172651384917,0.0
4949.5,-0.011983590660172384,0.0
5049.5,-0.011920944740456133,0.0
5149.5,-0.011736199000248236,0.0
5249.5,-0.011426912729133076,0.0
5349.5,-0.01133753008672744,0.0
5449.5,-0.011200785206379219,0.0
5549.5,-0.011034518204472824,0.0
5649.5,-0.010904444861818264,0.0
5749.5,-0.010750299368586905,0.0
5849.5,-0.010777752209515589,0.0
5949.5,-0.010792313530187838,0.0
6049.5,-0.010715311933611884,0.0
6149.5,-0.010770640240672837,0.0
6249.5,-0.010554038548633517,0.0
6349.5,-0.010306545169882903,0.0
6449.5,-0.009877865896200402,0.0
6549.5,-0.009440005731677872,0.0
6649.5,-0.009117546103416968,0.0
6749.5,-0.008848949400371245,0.0
6849.5,-0.008612234628921836,0.0
6949.5,-0.008335793156416199,0.0
7049.5,-0.008016227290668844,0.0
7149.5,-0.007753110976808898,0.0
7249.5,-0.007535397995702818,0.0
7349.5,-0.007308202041662018,0.0
7449.5,-0.007145522959844423,0.0
7549.5,-0.007026109456274199,0.0
7649.5,-0.0069404013413080536,0.0
7749.5,-0.006791535146378298,0.0
7849.5,-0.00663340312731369,0.0
7949.5,-0.006540949237229485,0.0
8049.5,-0.006506462085719013,0.0
8149.5,-0.006376307178462016,0.0
8249.5,-0.006275139483429947,0.0
8349.5,-0.006170934014546908,0.0
8449.5,-0.0061330327697628325,0.0
8549.5,-0.006124262778853275,0.0
8649.5,-0.006127961752367301,0.0
8749.5,-0.006105689421366147,0.0
8849.5,-0.00601706726729653,0.0
8949.5,-0.005969013739559711,0.0
9049.5,-0.00600668583104975,0.0
9149.5,-0.005980798992220017,0.0
9249.5,-0.005958970115748527,0.0
9349.5,-0.006012044114289603,0.0
9449.5,-0.0059597606087766625,0.0
9549.5,-0.006047929184631522,0.0
9649.5,-0.006066588875456877,0.0
9749.5,-0.0060087080128789485,0.0
9849.5,-0.00599280966885281,0.0
9949.5,-0.0060891312307184255,0.0
10000.0,-0.005838006536310791,0.0


==> data/ball_t30r1f05h01/baselines/mbpo_reward_test.csv <==
step,mean,std
250.0180360721443,-0.011834866998466162,0.0
749.5,-0.012518824605208277,0.0
1249.5,-0.013089006973839527,0.0
1749.5,-0.013426086532529682,0.0
2249.5,-0.014011603431457869,0.0
2749.5,-0.014327502147427208,0.0
3249.5,-0.014650643732052451,0.0
3749.5,-0.01501583802645593,0.0
4249.5,-0.014858731576589694,0.0
4749.5,-0.014653745382289805,0.0
5249.5,-0.014408828190891341,0.0
5749.5,-0.014344287041994985,0.0
6249.5,-0.014553497711761046,0.0
6749.5,-0.014412130382047519,0.0
7249.5,-0.014183386639813863,0.0
7749.5,-0.01400502019475016,0.0
8249.5,-0.013708509035092858,0.0
8749.5,-0.013708872596728594,0.0
9249.5,-0.01385087488507431,0.0
9749.5,-0.014165911267125915,0.0
10249.5,-0.014498887267268577,0.0
10749.5,-0.014672854080325554,0.0
11249.5,-0.014865877123219094,0.0
11749.5,-0.014957302032067094,0.0
12249.5,-0.015045174638114465,0.0
12749.5,-0.015202120146476487,0.0
13249.5,-0.015143280002167756,0.0
13749.5,-0.015086365474884676,0.0
14249.5,-0.014998034717962117,0.0
14749.5,-0.015010507270863255,0.0
15249.5,-0.015197750154476403,0.0
15749.5,-0.015399192110176568,0.0
16249.5,-0.01546706090281406,0.0
16749.5,-0.015596350043021134,0.0
17249.5,-0.015526947965093322,0.0
17749.5,-0.015345300413875981,0.0
18249.5,-0.014691699747974832,0.0
18749.5,-0.014345065582912184,0.0
19249.5,-0.013886454034369604,0.0
19749.5,-0.013718696814338266,0.0
20249.5,-0.013683566069507509,0.0
20749.5,-0.013790448858093239,0.0
21249.5,-0.014247938832362162,0.0
21749.5,-0.01459638613424346,0.0
22249.5,-0.016158724260732338,0.0
22749.5,-0.015737803347975587,0.0
23249.5,-0.01533768457220658,0.0
23749.5,-0.015012483770538099,0.0
24249.5,-0.014885250798513347,0.0
24749.5,-0.014594463450074065,0.0
25249.5,-0.014175592602757248,0.0
25749.5,-0.013830386101183412,0.0
26249.5,-0.013515412178512693,0.0
26749.5,-0.013426165485196961,0.0
27249.5,-0.013187452276247652,0.0
27749.5,-0.013156036338079716,0.0
28249.5,-0.013191474645802746,0.0
28749.5,-0.013338892810922669,0.0
29249.5,-0.0135546108216015,0.0
29749.5,-0.013492140451564343,0.0
30249.5,-0.013625197602728562,0.0
30749.5,-0.013805348792190452,0.0
31249.5,-0.014063247947836756,0.0
31749.5,-0.014326677270873493,0.0
32249.5,-0.014620185619516616,0.0
32749.5,-0.014737520885268699,0.0
33249.5,-0.014844309665754304,0.0
33749.5,-0.014899290333478777,0.0
34249.5,-0.014772443866522576,0.0
34749.5,-0.014738980498313722,0.0
35249.5,-0.014677784099191264,0.0
35749.5,-0.014635627458011212,0.0
36249.5,-0.014703730908720288,0.0
36749.5,-0.014627695204672449,0.0
37249.5,-0.01457719786756946,0.0
37749.5,-0.014386947506079124,0.0
38249.5,-0.014111816768695306,0.0
38749.5,-0.013821265811943836,0.0
39249.5,-0.013653483672127941,0.0
39749.5,-0.013665278838955226,0.0
40249.5,-0.01361614891878101,0.0
40749.5,-0.013555065993095555,0.0
41249.5,-0.013589407034479188,0.0
41749.5,-0.013537829788217416,0.0
42249.5,-0.013583731305805865,0.0
42749.5,-0.013748087089527121,0.0
43249.5,-0.013609608671923849,0.0
43749.5,-0.01349253247700255,0.0
44249.5,-0.013436680930957534,0.0
44749.5,-0.013462176346016234,0.0
45249.5,-0.013399110701962386,0.0
45749.5,-0.013344866333196603,0.0
46249.5,-0.013251320050543584,0.0
46749.5,-0.013071207188005182,0.0
47249.5,-0.012924094908719451,0.0
47749.5,-0.012876797051498464,0.0
48249.5,-0.01276630405776054,0.0
48749.5,-0.012831540960116836,0.0
49249.5,-0.012680672902494581,0.0
49749.5,-0.012579806530927043,0.0
50000.0,-0.012441771262396354,0.0


==> data/ball_t30r1f05h01/baselines/sac_reward_test.csv <==
step,mean,std
245.0,0.02987086395919323,5.380031192140244e-05
745.0,0.029296705925092103,0.0004067308559626867
1245.0,0.02861136534240097,0.00043627615572081193
1745.0,0.02796499783628807,0.00030762798391689836
2245.0,0.027388870322148134,0.00024481238247980836
2745.0,0.026465292927345747,0.0004116881377280989
3245.0,0.02581477660653393,0.0004670754737930549
3745.0,0.025203276560164096,0.0007472549703107605
4245.0,0.024737130782043877,0.0009012630587812548
4740.0,0.024428135445834324,0.0008497749618925892
5235.0,0.02417056388880711,0.0007835538131566782
5735.0,0.023932359868817636,0.0007333264330423408
6235.0,0.023427628767538615,0.0006555122208174449
6735.0,0.022927467530375917,0.0010458184178905846
7235.0,0.022426984046110834,0.0015048360153043538
7735.0,0.02200533013664275,0.0019348903554491234
8235.0,0.021611022434548342,0.0023292087928478305
8735.0,0.02126875239884404,0.0026882690264680726
9235.0,0.02095980177609739,0.003012018896917254
9730.0,0.020668540282550624,0.003314254918542463
10225.0,0.02054235479446412,0.003359742861638685
10725.0,0.02050773778635705,0.003212670552540903
11225.0,0.020478381058902546,0.003106917747499999
11725.0,0.020476719968465867,0.0029439166395045886
12225.0,0.020453883671788485,0.0028307605661440018
12725.0,0.02040234793337713,0.0026917859035257685
13225.0,0.020364363800622794,0.0025172248603775008
13725.0,0.020336251370135935,0.002407845964425208
14225.0,0.020325966940767163,0.0022809436124749723
14720.0,0.0203432699329704,0.002111546300956909
15215.0,0.020385169314552837,0.0019271662948097614
15715.0,0.020411603364461208,0.0017679496459887148
16215.0,0.02044497615451832,0.0016080041128819034
16715.0,0.0204749523645361,0.0014577185619551543
17215.0,0.020531608861302113,0.0013252279952841702
17715.0,0.020538939845515584,0.0012151525325876384
18215.0,0.02057722889210578,0.0011030587067337712
18715.0,0.020617910219661563,0.001004255271410467
19215.0,0.020640848902701292,0.0009084788791281226
19710.0,0.020647659451178905,0.000833728655948901
20205.0,0.020671462773900206,0.0007738789875482588
20705.0,0.02066241082068173,0.0007173122484049278
21205.0,0.020687841619693233,0.0006802482164236463
21705.0,0.020686560978197745,0.0006612192202150393
22205.0,0.020671807830888355,0.0006100391090968366
22705.0,0.020662492413021614,0.000527411087856066
23205.0,0.02062887897784784,0.000479641184190426
23705.0,0.020603921696799466,0.0004316750970579057
24205.0,0.020592954992733125,0.00038956035005726627
24700.0,0.02058082523366513,0.0003651729686805294
25195.0,0.020586860386318285,0.0003495908402418913
25695.0,0.0206015567398396,0.0003873251912355406
26195.0,0.020670561683892624,0.0005185467753924542
26695.0,0.02074104151968904,0.0006390798200088568
27195.0,0.020804687318307886,0.0007438325305173897
27695.0,0.02088816881442314,0.0008211554157119397
28195.0,0.0209326797766022,0.000915490336456947
28695.0,0.020962591553929336,0.0009967921831102286
29195.0,0.02099452222864588,0.0010745564440987501
29690.0,0.021046763591205084,0.0011382790603563229
30185.0,0.0210774596889928,0.0011951470594035445
30685.0,0.02107932785579101,0.0012611998754938904
31185.0,0.021106736910076758,0.0013249274309527095
31685.0,0.021111865411757073,0.0013842053922187361
32185.0,0.021126360899709436,0.0014307965277836872
32685.0,0.02111902187302957,0.0013946819394677437
33185.0,0.02111938693405911,0.0013730423488156123
33685.0,0.021136068573877734,0.0013731428991619271
34185.0,0.02112323508414822,0.0013632695342573452
34680.0,0.021109752792832802,0.0013214552162967611
35175.0,0.021088414979324534,0.0012887536883960848
35675.0,0.0210580239246152,0.0012611044031822878
36175.0,0.021067819602402643,0.0012704291047430157
36675.0,0.021067681279059586,0.001249418505999432
37175.0,0.02106779900642604,0.0012456448152965832
37675.0,0.021088809674179882,0.0012629585838724031
38175.0,0.02106364372576445,0.0012035956044589911
38675.0,0.021080437210546463,0.0012164109273352824
39175.0,0.021078136070680493,0.0012071127975344946
39670.0,0.0210321212399033,0.0011465737156205246
40165.0,0.021001695774542743,0.0010961985621160942
40665.0,0.02095437315706681,0.0009921293404951204
41165.0,0.020916100919433873,0.0008983415996951182
41665.0,0.020875061534513628,0.0008306161446555222
42165.0,0.02081764169872069,0.0007597939945677288
42665.0,0.020763464229243373,0.0007156101680946911
43165.0,0.02072715946050349,0.0006687684782705816
43665.0,0.020681619541453096,0.0006298630133697687
44165.0,0.020673475178277584,0.0006144397986711077
44660.0,0.020693243149244214,0.0006262419747320173
45155.0,0.02073547510317572,0.0006873448063495496
45655.0,0.020775272496148422,0.0007322000402195084
46155.0,0.02081114751333398,0.0007476893167646425
46655.0,0.020853944652388122,0.0008455522450347646
47155.0,0.02087342379445698,0.0008995317305865311
47655.0,0.02089581532810509,0.0009579005043810378
48155.0,0.02090940279916864,0.001008448448285052
48656.730769230766,0.021040991757771542,0.0010387643117513404
49155.0,0.02139023421656594,0.0010922769697608017
49650.0,0.02165997047478272,0.0012217523331468404
49945.0,0.021846359916814984,0.001361621575552749


==> data/ball_t30r1f05h01/ours/li_reward_test.csv <==
step,mean,std
249.0,0.029194742866924826,0.0001472780723913853
744.0,0.029236943422470775,0.00014565749398283626
1244.0,0.02929145530421819,0.00014213223927915506
1744.0,0.02934987498872833,0.00013354085148563807
2244.0,0.02940473334836981,0.00012578259628386732
2744.0,0.029454054419827652,0.00011947534108819518
3244.0,0.029499077027707273,0.00011310899021423769
3744.0,0.02953817757725922,0.00010774329699436115
4244.0,0.029575537714453405,0.00010121069352619909
4744.0,0.02960929871850479,9.55025050179227e-05
5239.0,0.02963994971019458,9.116927663250317e-05
5734.0,0.029667595901510996,8.72624940781988e-05
6234.0,0.029584588274438873,0.00028378400077966966
6734.0,0.029442222198170147,0.0006052037242745225
7234.0,0.029290760682065837,0.0009402648310165024
7734.0,0.02912825817582009,0.0012532406693536238
8234.0,0.02895790045529899,0.0015170819450068549
8734.0,0.028761418792302585,0.001840054032909478
9234.0,0.02861886437156924,0.0021182059428042576
9734.0,0.02844683611113451,0.0024257539663184616
10229.0,0.02812789156104,0.0026248879565241006
10724.0,0.02927948164015335,0.004238935275884681
11224.0,0.029458280558456194,0.004915064868408182
11724.0,0.03562713304177527,0.016897322710098008
12224.0,0.0411730409561771,0.028260314417123313
12724.0,0.060134651223613,0.0664418378655943
13224.0,0.10003811081620069,0.14645908512467898
13724.0,0.15202766103956036,0.2506279433168236
14224.0,0.16637457377036485,0.27958185813389275
14724.0,0.21527631436476735,0.3776666350713772
15219.0,0.289957404922884,0.5273209563499679
15714.0,0.3895543360625707,0.7271155841128093
16214.0,0.44155742877981663,0.8287602527732877
16714.0,0.540305245479463,1.0242689953710151
17214.0,0.6059605769070775,1.1508544744680902
17714.0,0.718982863803597,1.3363525961248686
18214.0,0.8419719627656008,1.5830597488346014
18714.0,0.9734934226616205,1.788348247111105
19214.0,1.151455199253766,2.0362716231850952
19714.0,1.3044442283836843,2.2624373872230596
20209.0,1.4275802761570375,2.4606112077753957
20704.0,1.6434076385002612,2.7693861469536762
21204.0,1.7872219598006904,2.9308872091086546
21704.0,2.072615967648731,3.2275302514376327
22204.0,2.271849938450084,3.5089545416205423
22704.0,2.427540257404989,3.698436710588606
23204.0,2.5407945713037305,3.8875627027339936
23704.0,2.65875911031316,4.047221920440887
24204.0,2.818087440795119,4.2706576144595925
24704.0,3.0206991455032104,4.40373077840003
25199.0,3.185541524487767,4.545794932516854
25694.0,3.3742042345189143,4.673535006778753
26194.0,3.4548334321211804,4.66455030174273
26694.0,3.648985397989237,4.725211055148906
27194.0,3.848510454699114,4.765725433615255
27694.0,4.002878349122336,4.92885029802612
28194.0,4.08419505696474,5.028383939962636
28694.0,4.338618221265629,5.071470789154269
29194.0,4.460394098097694,5.123280884480583
29694.0,4.644379562369667,5.177847882001432
30189.0,4.789688378605123,5.232210413364416
30684.0,4.893914539535681,5.1831111178343585
31184.0,5.018948256387371,5.2336688551639226
31684.0,5.143050538212895,5.319690623345644
32184.0,5.459948641464027,5.388950268607103
32684.0,5.628376779996152,5.380259771780802
33184.0,5.817637316964644,5.259577752470716
33684.0,5.973561388621922,5.301321420117944
34184.0,6.246739753243874,5.330493564632975
34684.0,6.415026305388705,5.332728491545301
35179.0,6.577292254175644,5.331427537497873
35674.0,6.765345825913236,5.403547402774001
36174.0,7.0069828836397985,5.478850960339984
36674.0,7.100036858654545,5.491186779896395
37174.0,7.158166913257413,5.480832747464559
37674.0,7.278879860215744,5.478259435363506
38174.0,7.447948157849187,5.6190270678895615
38674.0,7.5761005203546805,5.7019872555506765
39174.0,7.698634928200846,5.704758935838397
39674.0,7.854531264756281,5.7360998096439095
40169.0,8.005937586423382,5.776198560708353
40664.0,8.102305440236218,5.820716240556879
41164.0,8.20062409750067,5.840790762085731
41664.0,8.292690571853194,5.979974356207597
42164.0,8.401161507486297,5.995681590966972
42664.0,8.41036636659711,5.94159898263431
43164.0,8.456277455407763,5.8634240181082475
43664.0,8.5896102494244,5.852523234918575
44164.0,8.696389899423945,5.803561868413491
44664.0,8.775301417158897,5.821372968929235
45159.0,8.914612872295312,5.76731397821074
45654.0,9.045303111430092,5.775133401879352
46154.0,9.172133378996179,5.718793903085297
46654.0,9.26303776208309,5.778717206409897
47154.0,9.39648734534865,5.79505368911858
47654.0,9.522588546663915,5.768243430516956
48154.0,9.613293679682517,5.712203437326943
48654.0,9.717709820614177,5.693842442036106
49154.0,9.853698735168653,5.715571002111994
49654.0,10.000891947207446,5.742689253653367
49954.0,10.128908855053869,5.775981907329891


==> data/ball_t30r1f05h01/ours/mi_reward_test.csv <==
step,mean,std
2249.0,0.029810493815766302,0.00945103458326177
2744.0,0.029078417010114967,0.00847534163623164
3244.0,0.04323924864411924,0.033579191062892054
3744.0,0.06127548305538809,0.06478410315617736
4244.0,0.15376296516036256,0.18515095027906173
4744.0,0.33023516897768007,0.3226145609054369
5239.0,0.4297084235361678,0.4381620934615946
5734.0,0.6466313544019128,0.6448098043976882
6234.0,0.9066933779757379,0.8402245797699142
6734.0,1.129529894501298,1.0199698047743122
7234.0,1.4133037630151175,1.2464020173344066
7734.0,1.6231117584658084,1.410456364991821
8234.0,1.9407140844507442,1.7002603521422697
8734.0,2.3421747920728926,2.032472835954895
9234.0,2.6058724035572745,2.223396053531294
9734.0,2.8447709695338887,2.475181078674241
10229.0,3.2233972724445374,2.77200697403099
10724.0,3.6080349921184585,3.077542478810872
11224.0,3.9626839722463765,3.2672829584762098
11724.0,4.416383652939508,3.3821810239542685
12224.0,4.865944376974129,3.428529576810171
12724.0,5.370570442310042,3.5017517229788653
13224.0,5.772335777244551,3.6106465538161454
13724.0,6.251949605119154,3.7426552435858067
14224.0,6.632378613133588,3.8327500611553273
14724.0,7.030376655444302,3.907809626241887
15219.0,7.326101904858301,3.97660497045725
15714.0,7.657541591086968,4.08463544261773
16214.0,7.89905128128773,4.175736430813178
16714.0,8.269198872865255,4.3512004817338
17214.0,8.622319467273144,4.489585299341946
17714.0,8.851347404011076,4.609857765901342
18214.0,9.039874524332642,4.678197922181328
18714.0,9.212745676918008,4.71585554304709
19214.0,9.36312210908928,4.78466257917745
19714.0,9.513256435081015,4.871502654302044
20209.0,9.640312284080617,4.937734419102782
20704.0,9.767943985048396,4.9838297611137925
21204.0,9.828792735850183,5.056004288100957
21704.0,9.923930225431501,5.076450552914818
22204.0,10.096308562713485,5.163957113712774
22704.0,10.112256929878814,5.1823279622827485
23204.0,10.147674324514572,5.153678523428506
23704.0,10.225091427517143,5.2113813480188735
24204.0,10.29237021799415,5.2547371647824335
24704.0,10.282936043914859,5.221804545638575
25199.0,10.299243482492717,5.233946417603581
25694.0,10.376303532867558,5.265713631607571
26194.0,10.335656842726442,5.253701820912507
26694.0,10.514291693149932,5.325849364580054
27194.0,10.520614608342731,5.320365720198723
27694.0,10.535118124368482,5.316276335228391
28194.0,10.643801451447779,5.366347938932527
28694.0,10.690407672979353,5.378758526236301
29194.0,10.691128669383378,5.37770112592559
29694.0,10.73701405231055,5.400311694721916
30189.0,10.811566855935435,5.4239012307640095
30684.0,10.893375165152971,5.45207157442105
31184.0,10.996611431531504,5.511869128233639
31684.0,11.023503750401641,5.5195652989851745
32184.0,11.026900606087214,5.52880718241518
32684.0,11.12634214072657,5.582827074016684
33184.0,11.149417148050322,5.589882263647169
33684.0,11.124580939786124,5.5662314644631925
34184.0,11.196242227962639,5.616459391354926
34684.0,11.215564173483275,5.630310444951982
35179.0,11.26755689677843,5.659865463858449
35674.0,11.15369257710789,5.601136492799865
36174.0,11.19524073749499,5.606057385073161
36674.0,11.196173580596856,5.591289364964264
37174.0,11.239451748627248,5.616804229784524
37674.0,11.157563152329912,5.590526287156067
38174.0,11.115049381344317,5.565717079599661
38674.0,11.056755012504055,5.528343035184574
39174.0,11.017505478488209,5.494219386063394
39674.0,10.954997824266115,5.418266923719361
40169.0,10.991747994541887,5.438025183867056
40664.0,11.085434362306515,5.495820917999381
41164.0,11.109329065888605,5.473660384607757
41664.0,11.245277604858858,5.53350066577346
42164.0,11.1336144801036,5.50308450090456
42664.0,11.031919805235534,5.481442443079497
43164.0,11.03198808267861,5.472421789068559
43664.0,11.124473137366245,5.512955728246121
44164.0,11.138907301740137,5.537429152135778
44664.0,11.177512094436246,5.567035281430842
45159.0,11.194915420763987,5.574492755816978
45654.0,11.291122982575805,5.609176339137387
46154.0,11.266109928392563,5.608300712723686
46654.0,11.246829517471664,5.618980409657302
47154.0,11.214227231732064,5.592867758398658
47654.0,11.226519237283162,5.601551670258835
48154.0,11.289967083447111,5.645387609339423
48654.0,11.32225997231902,5.674817144029424
49154.0,11.241341201430568,5.602653531923866
49654.0,11.294900708334866,5.6347267898824525
49954.0,11.197510984940205,5.6258225628110266


==> data/ball_t30r1f05h01/ours/no_intrinsic_reward_test.csv <==
step,mean,std
1249.0,0.029829048046043943,5.252910667025041e-05
1744.0,0.02982409789583513,5.3244969577166446e-05
2244.0,0.029807511051041742,4.04925281074087e-05
2744.0,0.029788906108924325,2.5443161602936277e-05
3244.0,0.029764010207285203,4.2856204760188864e-05
3744.0,0.02973670437314783,8.673200209066038e-05
4244.0,0.02971419632922418,0.0001170600367613858
4744.0,0.02969743232271797,0.00014183260568654657
5239.0,0.029705733121063865,0.00012408677472752847
5734.0,0.029709026237392328,0.00012647680879662078
6234.0,0.029720905103591592,0.00011387512178177607
6734.0,0.029735073540336648,0.00010154879253201892
7234.0,0.02974124119689473,9.201271212592541e-05
7734.0,0.029745218993071393,8.723493253700957e-05
8234.0,0.029740904442230175,9.859944758818766e-05
8734.0,0.029729858834379293,0.0001215275167098174
9234.0,0.02973899939477448,0.00011437529140123423
9734.0,0.029752431365728416,9.914544078496029e-05
10229.0,0.029765308025834304,8.915840619429064e-05
10724.0,0.029773284940443047,7.783299764269153e-05
11224.0,0.029786130140890127,6.888358267901739e-05
11724.0,0.029797060017141202,6.107864260446754e-05
12224.0,0.029805931859629604,5.588912206659071e-05
12724.0,0.029814235264137907,5.270805574137153e-05
13224.0,0.029822736766852903,4.731247495411904e-05
13724.0,0.02982937661655364,4.172306985410855e-05
14224.0,0.029830465222277797,2.9143748493909223e-05
14724.0,0.029831352944563527,2.2561201170827155e-05
15219.0,0.029835809631690892,1.9634563190435272e-05
15714.0,0.029839164196144498,1.3814707924330834e-05
16214.0,0.02984486888455536,1.3756002786785109e-05
16714.0,0.029853050915365092,1.2091844950959877e-05
17214.0,0.029859930521665225,1.0932555904743929e-05
17714.0,0.02985949594840545,1.7626795559934614e-05
18214.0,0.029863140790746857,1.9374597505300802e-05
18714.0,0.029865608085620027,2.3345424852203637e-05
19214.0,0.02986182632022586,3.535325258294877e-05
19714.0,0.029855135990442212,5.13735314073277e-05
20209.0,0.029842477342756562,7.243388090537572e-05
20704.0,0.029830731759612532,8.971250635890585e-05
21204.0,0.029823235967884755,9.504731831233069e-05
21704.0,0.029811375970360904,0.00010831869403364676
22204.0,0.029793748997644125,0.00014090964175944145
22704.0,0.02979856473773319,0.00014255141120934537
23204.0,0.02979812945338725,0.00012818067154376454
23704.0,0.029807152958923326,0.00011815577631184313
24204.0,0.0298004900009606,0.00010818829218474233
24704.0,0.02980414605732325,0.0001043954614612926
25199.0,0.029806457708353155,0.00010410025916826092
25694.0,0.029808287414229827,0.00010309195182979862
26194.0,0.029810071663394798,9.980171044747917e-05
26694.0,0.02981878599196842,9.633612165146865e-05
27194.0,0.02982795427295718,9.147791228361288e-05
27694.0,0.02983573950278598,8.777208434752704e-05
28194.0,0.029843258648644434,8.419216427372133e-05
28694.0,0.02984467637496937,7.595855986241925e-05
29194.0,0.02984460975191965,7.126667646657769e-05
29694.0,0.02984828363324977,7.224841643081201e-05
30189.0,0.029854199629411958,7.030460146797697e-05
30684.0,0.029859084295230386,6.6640139859891e-05
31184.0,0.029861974889335584,5.494557063688537e-05
31684.0,0.029866075336305097,5.6833969783267826e-05
32184.0,0.029872692589641626,5.096691805522798e-05
32684.0,0.02987196019635887,4.188316786203633e-05
33184.0,0.029872870271023734,3.468224142031008e-05
33684.0,0.029859055515734433,4.212031990727355e-05
34184.0,0.029862769973225668,3.815322073216324e-05
34684.0,0.029864979455870938,3.731167446814817e-05
35179.0,0.029861020551061594,4.28259145956267e-05
35674.0,0.02986402115682003,4.375125776499664e-05
36174.0,0.02986764097847852,4.5324789834713144e-05
36674.0,0.029869542328759845,4.8724591897426617e-05
37174.0,0.029862590371738208,5.317086176869064e-05
37674.0,0.029863111342492997,5.848710147183303e-05
38174.0,0.029865986717942328,5.890556957374674e-05
38674.0,0.029858887288602864,5.5690472159884396e-05
39174.0,0.029862027753412134,5.5186642607791364e-05
39674.0,0.02986408320950217,5.752552396482435e-05
40169.0,0.029866624921672913,5.8351186484531e-05
40664.0,0.02986851680735949,6.093090024221727e-05
41164.0,0.02986979285666529,6.480634903303342e-05
41664.0,0.029869915651880352,7.023334598576761e-05
42164.0,0.02987150409901379,7.301705659344233e-05
42664.0,0.02987206328586553,7.685736952280697e-05
43164.0,0.029869466952316293,8.431647175500267e-05
43664.0,0.02986133534923106,9.095177409262692e-05
44164.0,0.029857420461311124,9.858013795844014e-05
44664.0,0.029847497973457742,0.00010351776404579532
45159.0,0.02984571812996158,0.00010829999287201803
45654.0,0.029846483026732994,0.00011036139449420421
46154.0,0.029846963391265267,0.00011172208205149205
46654.0,0.029845987702662648,0.00011325055492056146
47154.0,0.029841804336984364,0.00011139884298902495
47654.0,0.02982814172266073,0.00011054858366187164
48154.0,0.029814598031005085,9.734501677711172e-05
48654.0,0.02980959112390353,9.507819856514664e-05
49154.0,0.02979853729854054,8.980987804483024e-05
49654.0,0.029794032793045284,8.738161461691842e-05
49954.0,0.029790651988208506,8.65874495144147e-05


==> data/li_mi/li_cos_sim.csv <==
sample_count,mean,std
3,0.8190069963081184,0.019787637474283998
4,0.8951899739628996,0.012918428037017258
5,0.924128974212003,0.009687383277677103
6,0.940213112979804,0.00792291998095045
7,0.9507708830077684,0.006920521959100434
8,0.9574609578704248,0.005845476844470934
9,0.96275386528281,0.005075849202062008
10,0.9671270969806813,0.004764582591156829
11,0.9702921960443696,0.004221364328079723
12,0.9728852988229917,0.003710635577735375
13,0.9753860497611025,0.00346754363521191
14,0.9773145726503066,0.0031308636202483945
15,0.9789592578431022,0.0029629552484679634
16,0.9803630654689914,0.002742525628273943
17,0.9816083705100896,0.002644723091795575
18,0.9827597030902552,0.002439733717509778
19,0.9836336817916711,0.002299000884831353
20,0.9843868353506487,0.0021585019452760906
21,0.9852577295824854,0.0021005626766531986
22,0.9860780339691502,0.00196934082544133
23,0.986651163811297,0.0018920143283101178
24,0.987300168983058,0.0018401430788095535
25,0.9877523708471845,0.0017489583236573194
26,0.9881668806548654,0.001748368220411407
27,0.9887378692168999,0.0015707961731706045
28,0.9891434221048135,0.0015620091014948122
29,0.9895752515581825,0.0014856261527846828
30,0.9897907647505481,0.0014106100754010305
31,0.9902485656055683,0.001422178166972496
32,0.990448576042723,0.0013420982036554843
33,0.990776770768445,0.0013852276130383728
34,0.991078986320587,0.0012796738331349931
35,0.9913963978578867,0.001212645250384964
36,0.9915780123300085,0.0012191839290813836
37,0.9919064518521311,0.0011736526683962848
38,0.9920648479049926,0.0011153856954337913
39,0.9923429581984499,0.001061036691953065
40,0.9924556257041203,0.0010760638799400884
41,0.9927162311188564,0.0010216971250273904
42,0.992821431000727,0.0010426313012452703
43,0.9930624777552425,0.0010046404239549363
44,0.9931958626352335,0.0010158801022251477
45,0.9933391398919198,0.0010019790427120872
46,0.9934745167303715,0.0009315458530070499
47,0.9936233692109053,0.0009256968465546117
48,0.9937691766950775,0.0008987352893769168
49,0.9939074458711348,0.0008962450501945509
50,0.9940917057092328,0.0008776571626287622


==> data/li_mi/mi_cos_sim.csv <==
sample_count,mean,std
3,0.800473570174035,0.02366901048324236
4,0.8430351353153025,0.021112622368203954
5,0.8746906998201052,0.017619917113548083
6,0.8960838712450653,0.014889520972708507
7,0.9116105819479289,0.012783357207682698
8,0.9228941720483831,0.01132551453925154
9,0.9312966380897653,0.01034376247768969
10,0.9384297256165182,0.00921764424461653
11,0.9437100873472747,0.008475831252854718
12,0.948464748159069,0.007720747786357395
13,0.9528898716456494,0.00712689747176769
14,0.9560276009788661,0.006640038496966289
15,0.9590676568027173,0.006065293479472536
16,0.9613418327405814,0.00575017408900476
17,0.9637445983274208,0.005455438429308036
18,0.9655706357999763,0.005208036843430518
19,0.9675169799885838,0.004747461681014152
20,0.9688357302449305,0.004602886440684714
21,0.9707801055645505,0.004338533077975511
22,0.9718957486205427,0.004221432622363264
23,0.9728728056901755,0.004049555999615999
24,0.9742117835150069,0.00381051449391966
25,0.9753860372501104,0.0036257952847799394
26,0.9764459584753906,0.0034698475330224867
27,0.9769853116513808,0.0034584353002205716
28,0.9780082289188958,0.0032585176653437014
29,0.9787911147317919,0.003237480911814698
30,0.9793793675506671,0.003160307000425591
31,0.9798804580351259,0.002965009892662822
32,0.9806623922791067,0.0028061849531527475
33,0.9813895198604906,0.0027702307625884345
34,0.9816406422101218,0.0026528262046652774
35,0.9822654324265246,0.0025891649163556365
36,0.9828511394732057,0.0025233125453404375
37,0.9831780461368659,0.002507387686980373
38,0.98375482795742,0.0024575569063562575
39,0.9840786413943939,0.0022904326373778343
40,0.9846441481316364,0.002274822785026342
41,0.9848852474055914,0.002343820177069098
42,0.9853283292356232,0.0022419133358086256
43,0.9856206190848804,0.002080746713343112
44,0.985869124795391,0.0019816665906483852
45,0.9861905206206312,0.0020371952733812143
46,0.9865132911871478,0.0020464691343408527
47,0.9867905937544741,0.0020110797748259133
48,0.9870778780101223,0.0019096892446036893
49,0.9872707548930622,0.0018293747975760039
50,0.9877070023751937,0.0018031229383816468

